Workload-Aware Materialization of Junction Trees

Bayesian networks are popular probabilistic models that capture the conditional dependencies among a set of variables. Inference in Bayesian networks is a fundamental task for answering probabilistic queries over a subset of variables in the data. However, exact inference in Bayesian networks is \NP-hard, which has prompted the development of many practical inference methods. In this paper, we focus on improving the performance of the junction-tree algorithm, a well-known method for exact inference in Bayesian networks. In particular, we seek to leverage information in the workload of probabilistic queries to obtain an optimal workload-aware materialization of junction trees, with the aim to accelerate the processing of inference queries. We devise an optimal pseudo-polynomial algorithm to tackle this problem and discuss approximation schemes. Compared to state-of-the-art approaches for efficient processing of inference queries via junction trees, our methods are the first to exploit the information provided in query workloads. Our experimentation on several real-world Bayesian networks confirms the effectiveness of our techniques in speeding-up query processing.

==> diagrams/example1.tikz <==
%\documentclass[border=10pt]{standalone}
%\usepackage{tikz}
\tikzset{
  treenode/.style = {shape=circle, draw, align=center,      top color=white},
  root/.style     = {treenode, font=\ttfamily\large, bottom color=blue!20},
  clique/.style      = {treenode, font=\ttfamily\large,  bottom color=blue!20},
  separator/.style    = {rectangle, draw,font=\ttfamily\normalsize,  top color=white!20,  bottom color=white!20}
  }
\begin{tikzpicture}[
scale = 0.65, 
grow'=up, 
sibling distance=9em,
level distance = 4em,
  every node/.style = {shape=rectangle, rounded corners,
    draw, align=center,
    top color=white},
    every node/.style       = {font=\Large},
    sloped]
  \node [clique]{ab}
    child { node [separator] {a} 
        child { node [clique] {ac} }}
    child { node [separator] {b} 
     child { node [clique] {bd} 
        child { node [separator] {d}
        child { node [clique] {de} }}
        child { node [separator] {d} 
        child { node [clique] {dfg} 
        child { node [separator] {f} 
        child { node [clique] {fhi}}}}}}}; 
  %child { node [clique] {aligned at}
  %  child { node [clique] {relation sign} }
  %  child { node [clique] {several places} }
  %  child { node [clique] {center} } }
  %child { node [clique] {first left,\\centered,\\last right} } };
'\end{tikzpicture}

